Collision-induced three-body polarizability of helium

We present first-principles theoretical determination of the three-body polarizability and the third dielectric virial coefficient of helium. Coupled-cluster theory and the full configuration interaction procedure were used to perform required electronic structure calculations. The mean absolute relative uncertainty of the trace of the three-body polarizability tensor, resulting from the incompleteness of orbital basis set, was determined using extrapolation techniques. Additional uncertainty due to approximate treatment of triple and the neglect of higher excitations was estimated using full configuration interaction calculations. An analytic function was developed to describe the behavior of the polarizability and its asymptotic decay to three-atomic and atom-diatom fragmentation channels. We also developed an analytic function describing the local behavior of the total uncertainty of our calculations. Using both fits we calculated the third dielectric virial coefficient and its uncertainty using the classical and semiclassical Feynman-Hibbs approaches. The results of our calculations were compared with available experimental data and with recent Path-Integral Monte Carlo (PIMC) calculations employing the so-called superposition approximation of the three-body polarizability. For temperatures above 200 K we observed significant discrepancy between the classical results obtained using either the superposition approximation or the ab initio computed polarizability. The theoretical data reported in this work eliminate the main accuracy bottleneck of the development of optical pressure standard and are expected to facilitate further progress in the field of quantum thermal metrology

==> alpha3_CC3.dat <==
    R12        R23        R13      \alpha_3[TQ]    \sigma[TQ]   
 3.5000000  3.5000000  3.5000000 3.710144e-02 2.187744e-04  
 2.0000000  2.0000000  2.0000000 1.855935e-01 1.855935e-03  
 7.0000000  7.0000000  7.0000000 -4.473798e-05 5.741912e-07 
 8.0000000  8.0000000  8.0000000 -1.964118e-05 1.700118e-07 
 9.1000000  9.1000000  9.1000000 -8.531510e-06 4.783626e-08 
10.1000000 10.1000000 10.1000000 -4.363500e-06 1.451269e-08 
 1.3300000  1.3300000  1.3300000 -4.376659e+00 1.446722e-02 
 1.5000000  1.5000000  1.5000000 -1.618855e+00 1.618855e-02 
 1.6700000  1.6700000  1.6700000 -4.720854e-01 1.465274e-03 
 1.8300000  1.8300000  1.8300000 -1.067440e-02 7.739783e-04 
 2.1700000  2.1700000  2.1700000 2.417577e-01 2.417577e-03  
 2.3300000  2.3300000  2.3300000 2.367341e-01 3.254330e-04  
 2.5000000  2.5000000  2.5000000 2.060627e-01 4.160206e-04  
 2.6700000  2.6700000  2.6700000 1.676112e-01 4.417341e-04  
 3.0000000  3.0000000  3.0000000 9.962049e-02 3.832083e-04  
 3.1700000  3.1700000  3.1700000 7.287351e-02 3.279410e-04  
 3.3300000  3.3300000  3.3300000 5.308733e-02 2.733932e-04  
 3.6700000  3.6700000  3.6700000 2.539267e-02 1.708742e-04  
 3.8300000  3.8300000  3.8300000 1.744755e-02 1.330264e-04  
 4.0000000  4.0000000  4.0000000 1.148631e-02 1.004058e-04  
 4.1700000  4.1700000  4.1700000 7.408924e-03 7.484106e-05  
 4.3300000  4.3300000  4.3300000 4.806621e-03 5.627256e-05  
 4.5000000  4.5000000  4.5000000 2.962680e-03 4.130672e-05  
 4.6700000  4.6700000  4.6700000 1.771388e-03 3.020774e-05  
 4.8300000  4.8300000  4.8300000 1.051939e-03 2.246482e-05  
 5.0000000  5.0000000  5.0000000 5.702317e-04 1.639031e-05  
 5.1000000  5.1000000  5.1000000 3.806131e-04 1.361522e-05  
 5.3000000  5.3000000  5.3000000 1.389051e-04 9.397285e-06  
 5.4000000  5.4000000  5.4000000 6.568240e-05 7.809744e-06  
 5.6000000  5.6000000  5.6000000 -2.165090e-05 5.403269e-06 
 5.7300000  5.7300000  5.7300000 -5.075601e-05 4.262700e-06 
 5.8700000  5.8700000  5.8700000 -6.726267e-05 3.313734e-06 
 6.0000000  6.0000000  6.0000000 -7.371555e-05 2.634971e-06 
 6.1700000  6.1700000  6.1700000 -7.443984e-05 1.970131e-06 
 6.3300000  6.3300000  6.3300000 -7.070468e-05 1.515439e-06 
 6.5000000  6.5000000  6.5000000 -6.455668e-05 1.162120e-06 
 6.6700000  6.6700000  6.6700000 -5.764053e-05 9.036105e-07 
 6.8300000  6.8300000  6.8300000 -5.117128e-05 7.215009e-07 
 7.3300000  7.3300000  7.3300000 -3.409759e-05 3.775298e-07 
 7.6700000  7.6700000  7.6700000 -2.570864e-05 2.503961e-07 
 8.3300000  8.3300000  8.3300000 -1.512736e-05 1.160862e-07 
 8.6700000  8.6700000  8.6700000 -1.167218e-05 7.852922e-08 
10.0000000 10.0000000 10.0000000 -4.650274e-06 1.642515e-08 
12.0000000 12.0000000 12.0000000 -1.465283e-06 1.465283e-08 
14.0000000 14.0000000 14.0000000 -5.607961e-07 6.557207e-10 
16.0000000 16.0000000 16.0000000 -2.461158e-07 4.761052e-10 
 2.7500000  2.7500000  2.7500000 1.495955e-01 4.375971e-04  
11.1000000 11.1000000 11.1000000 -2.394121e-06 3.715358e-09 
 3.2500000  3.2500000  3.2500000 6.235933e-02 3.005619e-04  
 3.0100000  7.2800000  8.9600000 -5.525127e-05 2.184696e-07 
 3.0200000  3.7700000  4.3500000 2.079383e-02 1.451911e-04  
 3.0600000  4.4900000  5.6200000 2.582252e-03 3.418548e-05  
 3.0700000  3.1800000  3.5500000 5.930765e-02 2.895084e-04  
 3.1100000  6.3100000  7.9100000 -1.228488e-04 2.425134e-07 
 3.1400000  3.4600000  6.0900000 -1.762982e-03 2.246928e-05 
 3.1600000  4.2900000  6.7800000 -2.293852e-04 8.443262e-06 
 3.1700000  8.5400000  9.1300000 -1.673616e-04 1.857331e-07 
 3.1900000  8.1100000  9.7600000 -5.625159e-05 5.625159e-07 
 3.2200000  4.9100000  8.0400000 6.139494e-04 1.973018e-05  
 3.2500000  9.4400000  9.9700000 -1.232527e-04 1.232527e-06 
 3.3500000  5.4100000  7.7400000 5.809810e-05 1.033653e-06  
 3.3600000  8.8900000  9.7100000 -1.199504e-04 1.199504e-06 
 3.3700000  3.6500000  4.7800000 1.149656e-02 9.494001e-05  
 3.3700000  7.5700000  9.1900000 -8.406382e-05 8.406382e-07 
 3.4100000  4.3900000  7.3500000 6.988472e-05 1.084934e-05  
 3.4200000  8.1900000  8.4400000 -1.768499e-04 3.351547e-07 
 3.5200000  6.6900000  7.9000000 -1.693455e-04 7.721823e-07 
 3.5500000  5.2000000  5.6900000 8.723258e-04 1.990384e-05  
 3.5800000  5.6100000  8.7700000 4.158633e-04 2.849963e-06  
 3.5800000  6.0500000  7.1900000 -1.506780e-04 2.408602e-06 
 3.6000000  3.8700000  6.8900000 -2.089361e-04 8.286901e-06 
 3.6100000  4.6000000  5.1900000 2.934255e-03 3.993330e-05  
 3.6200000  6.7800000  9.6600000 1.765490e-04 1.765490e-06  
 3.6500000  6.2000000  8.1500000 -8.048804e-05 2.967975e-07 
 3.6800000  5.7400000  9.3800000 6.657787e-04 6.654423e-06  
 3.7000000  7.2400000  7.5500000 -1.882182e-04 9.038813e-07 
 3.7900000  5.8700000  7.6200000 -1.148784e-04 8.760137e-07 
 3.8000000  9.3300000  9.5900000 -1.055842e-04 1.055842e-06 
 3.8200000  7.1500000  9.2900000 -3.726238e-05 1.386429e-07 
 3.8500000  6.8700000  8.3400000 -1.288376e-04 1.899812e-07 
 3.8600000  5.1200000  6.2600000 2.424176e-04 9.248164e-06  
 3.8700000  4.6900000  5.6300000 1.236070e-03 2.226485e-05  
 3.8900000  8.1400000  8.7300000 -1.318418e-04 1.318418e-06 
 3.9000000  6.8300000  7.2300000 -1.741974e-04 1.297754e-06 
 3.9100000  4.4100000  6.7600000 1.697183e-04 5.269417e-06  
 3.9200000  4.8400000  7.3300000 2.117202e-05 1.823130e-06  
 3.9300000  6.1500000  8.8400000 5.236316e-05 3.111248e-07  
 3.9400000  7.5600000  9.6700000 -4.066187e-05 9.548858e-08 
 3.9600000  8.8800000  9.2100000 -1.107006e-04 1.107006e-06 
 3.9700000  5.4500000  8.1200000 3.583149e-05 4.880088e-07  
 4.0200000  4.7400000  8.5000000 5.906305e-04 7.062308e-06  
 4.0400000  5.1800000  9.0700000 6.425299e-04 6.742654e-06  
 4.0400000  7.6600000  7.9300000 -1.506308e-04 2.560570e-07 
 4.0600000  4.1700000  5.5400000 1.906812e-03 2.832308e-05  
 4.1100000  4.4200000  8.0700000 4.115874e-04 4.322497e-06  
 4.1400000  8.5500000  9.7400000 -8.504026e-05 8.504026e-07 
 4.1600000  4.2800000  7.2700000 8.580354e-05 2.008249e-06  
 4.2000000  5.6600000  6.0700000 5.847874e-05 7.114314e-06  
 4.2000000  7.4300000  8.3600000 -1.286930e-04 1.286930e-06 
 4.2400000  6.7100000  9.4200000 9.983194e-06 2.372967e-07  
 4.2800000  5.2500000  8.5600000 1.685384e-04 4.497521e-07  
 4.3300000  5.0800000  5.6600000 4.614512e-04 1.370414e-05  
 4.3400000  6.8500000  8.8300000 -8.178451e-05 8.178451e-07 
 4.4000000  5.8800000  8.2300000 -7.215776e-05 7.761949e-08 
 4.4400000  6.5000000  7.0800000 -1.382068e-04 1.350607e-06 
 4.4800000  7.6700000  9.8900000 -4.486096e-05 4.486096e-07 
 4.4900000  7.2300000  7.8100000 -1.289687e-04 3.511504e-07 
 4.4900000  8.9900000  9.4800000 -8.321258e-05 8.321258e-07 
 4.5100000  5.3400000  7.9500000 -5.552214e-05 3.235866e-07 
 4.5100000  5.7800000  9.9700000 3.867881e-04 1.618677e-06  
 4.6300000  6.9700000  8.2600000 -1.106537e-04 1.106537e-06 
 4.6400000  5.2400000  6.1800000 4.882018e-05 6.540487e-06  
 4.6400000  6.2900000  9.4100000 2.795958e-05 2.455382e-07  
 4.6700000  6.7000000  7.5200000 -1.258472e-04 6.645517e-07 
 4.7200000  5.7000000  8.6600000 -1.463639e-05 9.977005e-08 
 4.7400000  7.7600000  8.5700000 -9.642625e-05 9.642625e-07 
 4.7500000  5.9900000  6.4900000 -9.179566e-05 3.111460e-06 
 4.7600000  5.5300000  7.2100000 -1.123876e-04 1.278713e-06 
 4.8600000  8.0600000  9.6600000 -6.465979e-05 7.970553e-08 
 4.8900000  7.3600000  9.0500000 -7.678870e-05 9.286334e-08 
 4.9000000  5.6200000  5.8700000 1.309306e-05 6.317574e-06  
 4.9300000  5.0500000  9.9100000 5.713000e-04 5.427852e-06  
 4.9400000  6.3600000  8.0100000 -1.048219e-04 1.408692e-07 
 4.9700000  6.6600000  9.7900000 -8.916002e-07 6.057355e-08 
 4.9900000  7.0700000  7.7300000 -1.034404e-04 4.991679e-07 
 5.0200000  5.9500000  9.1800000 -1.388817e-06 4.520162e-08 
 5.0500000  6.1000000  8.4500000 -8.068597e-05 1.989627e-07 
 5.0500000  8.6400000  8.8100000 -7.310521e-05 8.115695e-08 
 5.1000000  7.1600000  9.4900000 -5.251636e-05 1.551124e-07 
 5.1200000  5.8200000  7.4400000 -1.103289e-04 7.816199e-07 
 5.1700000  6.4400000  6.6900000 -9.951056e-05 1.837306e-06 
 5.1900000  5.5300000  8.8600000 -1.352112e-05 2.715007e-08 
 5.2300000  7.0300000  8.7600000 -7.469218e-05 7.469218e-07 
 5.3800000  6.3400000  9.8000000 -4.424438e-07 1.555746e-08 
 5.4000000  6.6400000  8.0200000 -8.554994e-05 2.835317e-07 
 5.5400000  7.6200000  9.3700000 -5.370590e-05 7.052259e-08 
 5.5700000  7.8800000  8.5900000 -6.112072e-05 1.642451e-07 
 5.5800000  6.1400000  6.2800000 -7.965057e-05 2.535018e-06 
 5.5900000  8.3100000  9.0000000 -5.419392e-05 8.839916e-08 
 5.6400000  6.3900000  6.9800000 -8.400049e-05 1.297397e-06 
 5.6900000  5.8100000  7.9200000 -9.048981e-05 2.064880e-07 
 5.7200000  7.2000000  9.8700000 -3.779390e-05 1.712690e-07 
 5.7600000  6.0900000  8.7200000 -6.582478e-05 2.317647e-07 
 5.7900000  5.9100000  9.6800000 -6.467667e-06 4.945464e-08 
 5.7900000  6.9300000  7.3200000 -7.124647e-05 7.607079e-07 
 5.8200000  7.0900000  8.1200000 -6.351617e-05 2.998511e-07 
 5.8500000  6.6200000  9.5200000 -4.156212e-05 2.282721e-07 
 5.9200000  7.3400000  8.5500000 -5.461031e-05 1.399624e-07 
 5.9900000  6.2700000  9.1500000 -5.111203e-05 2.514665e-07 
 6.1100000  6.6100000  6.9900000 -6.661552e-05 9.876692e-07 
 6.1200000  7.9200000  8.9600000 -4.216514e-05 7.768607e-08 
 6.2600000  7.5300000  8.2200000 -4.531636e-05 2.506746e-07 
 6.4600000  7.0200000  8.3800000 -4.566268e-05 1.864139e-07 
 6.5200000  7.2700000  7.8500000 -4.342562e-05 3.610885e-07 
 6.9600000  7.7300000  7.9500000 -3.115716e-05 2.598423e-07 
 3.5000000 11.7000000 14.2000000 2.611213e-05 5.591268e-08  
 3.7000000 11.7000000 13.6000000 -1.410143e-05 1.620293e-08 
 4.0000000  7.8000000 11.7000000 2.608125e-04 8.042037e-07  
 2.0000000  3.0000000  4.8000000 -3.642135e-02 2.873830e-04 
 2.0000000  4.3000000  4.9000000 8.955900e-03 5.286939e-05  
 2.0000000  5.0000000  6.4000000 -2.059930e-03 7.100985e-05 
 3.0000000  6.2000000  6.4000000 -1.328466e-04 9.732528e-06 
 3.0000000  6.9000000  7.0000000 -3.103962e-04 3.987212e-06 
 6.3000000  6.4000000  7.8000000 -6.258500e-05 4.484334e-07 
 2.5500000  3.7800000  4.0500000 3.560823e-02 2.069064e-04  
 2.5500000  8.5500000  9.4900000 -2.231980e-04 5.375703e-07 
 2.5700000  5.5400000  5.9400000 4.081705e-04 2.463190e-05  
 2.6500000  4.1500000  5.2700000 5.814310e-03 5.567238e-05  
 2.6700000  3.8900000  4.7300000 1.503205e-02 1.125612e-04  
 2.7800000  3.2500000  3.6400000 6.268953e-02 2.958733e-04  
 2.8700000  3.1500000  4.0200000 4.517923e-02 2.380957e-04  
 2.8900000  8.0300000 10.4900000 2.693448e-04 2.693448e-06  
 3.0800000  3.9300000  5.9600000 9.725917e-04 1.069853e-05  
 3.0900000  3.6600000  4.9700000 1.031944e-02 8.376754e-05  
 3.1300000  3.8600000  4.2500000 1.998814e-02 1.429819e-04  
 3.2200000  4.2400000  5.3600000 4.152456e-03 4.670863e-05  
 3.2700000  7.8600000  8.4000000 -1.968071e-04 5.289178e-07 
 3.3000000  3.4900000  4.6200000 1.582144e-02 1.177954e-04  
 3.3100000  6.2900000  8.8300000 1.818393e-04 7.748983e-07  
 3.4000000  9.0200000  9.4000000 -1.348033e-04 1.348033e-06 
 3.5600000  6.9400000  8.8100000 -6.991529e-05 1.351674e-07 
 3.7200000  8.3100000  9.3600000 -1.109609e-04 1.109609e-06 
 3.7300000  3.8200000  4.1000000 1.522594e-02 1.210812e-04  
 3.8000000  8.9500000  9.7000000 -1.020794e-04 1.020794e-06 
 4.0300000  5.7200000  8.3400000 1.311034e-05 3.837229e-07  
 4.1400000  6.3800000  9.9300000 2.452441e-04 2.452441e-06  
 4.1900000  5.5900000  7.3600000 -1.101057e-04 1.151866e-06 
 4.2400000  5.3600000  9.5900000 6.794535e-04 7.752323e-06  
 4.2800000  4.4900000  4.5600000 3.480981e-03 4.566833e-05  
 4.3600000  4.6900000  8.0500000 1.554164e-04 6.692932e-07  
 4.5400000  4.7000000  5.1000000 1.223602e-03 2.407609e-05  
 4.5500000  7.3600000  9.5200000 -5.615278e-05 6.615472e-08 
 4.6000000  5.0000000  9.0200000 3.520553e-04 7.182523e-07  
 4.7200000  6.5700000 10.2400000 1.056834e-04 3.608786e-07  
 4.9700000  6.7300000  9.1200000 -5.915666e-05 1.775618e-07 
 5.0700000  5.4500000  8.2500000 -6.953940e-05 1.496567e-07 
 5.0900000  7.7100000  9.9600000 -4.560905e-05 1.100790e-07 
 5.1600000  5.9500000  9.7300000 6.151938e-05 3.346794e-07  
 5.1600000  6.4700000  7.5900000 -1.023056e-04 6.426716e-07 
 5.2500000  8.2500000  9.7500000 -5.459206e-05 5.459206e-07 
 5.2700000  6.3800000  8.9000000 -6.258699e-05 2.410845e-07 
 5.3400000  5.9600000  8.7500000 -6.064421e-05 2.766956e-07 
 5.4300000  5.5200000 10.2600000 2.074494e-04 2.074494e-06  
 3.1400000  6.4200000  6.9800000 -2.301952e-04 4.446238e-06 
 3.9000000  6.6200000  7.7700000 -1.570691e-04 6.050286e-07 
 4.2800000  6.1700000  6.6300000 -1.151554e-04 2.864873e-06 
 4.6300000  5.7500000  6.4800000 -7.369878e-05 3.697616e-06 
 4.9100000  6.9700000  7.8900000 -1.062656e-04 3.680421e-07 
 5.4800000  7.6400000  8.0200000 -7.151824e-05 3.431673e-07 
 5.6500000  6.7700000  7.1500000 -7.919902e-05 9.655210e-07 
 6.7000000  8.9500000  9.0500000 -2.566878e-05 6.278791e-08 
 6.9400000  8.8100000  9.1900000 -2.237097e-05 5.951766e-08 
 7.1100000  9.1500000 10.0200000 -1.789315e-05 1.789315e-07 
 7.1800000  7.5800000  9.3600000 -2.563925e-05 2.563925e-07 
 7.1800000  7.6500000  9.3600000 -2.509545e-05 2.693100e-08 
 7.2700000  8.1100000  8.3900000 -2.324591e-05 1.590761e-07 
 7.2700000  9.8900000 10.7300000 -1.397048e-05 1.397048e-07 
 7.3400000  8.4600000  9.5900000 -1.851888e-05 3.451776e-08 
 7.3600000  9.5200000 10.6400000 -1.402755e-05 1.402755e-07 
 7.3900000  8.0500000  8.8700000 -2.111193e-05 1.066101e-07 
 7.6300000  8.7500000  9.4800000 -1.518351e-05 4.843414e-08 
 7.6900000  8.8100000 11.0600000 -1.286651e-05 3.425102e-08 
 7.7200000  8.0700000  9.4100000 -1.744987e-05 5.329490e-08 
 7.7500000  9.9300000 10.7700000 -1.067444e-05 1.067444e-07 
 7.7600000  7.9500000 10.1000000 -1.707103e-05 1.707103e-07 
 7.9500000  8.2300000 10.1000000 -1.452671e-05 1.452671e-07 
 8.0500000  8.7100000 10.8400000 -1.160727e-05 1.727633e-08 
 8.1600000  9.6600000 10.2200000 -9.359574e-06 1.687752e-08 
 8.2900000  8.4500000 10.3500000 -1.175286e-05 1.175286e-07 
 8.3200000  9.2600000 11.4100000 -8.777383e-06 1.665510e-08 
 8.4300000  9.2500000  9.7100000 -9.315085e-06 3.627365e-08 
 8.6700000  9.8900000 10.7300000 -6.845147e-06 8.925816e-09 
 9.0900000  9.6600000 10.9700000 -5.979544e-06 6.801178e-09 
 9.1300000  9.8600000 10.2500000 -5.924103e-06 1.835271e-08 
 9.3000000  9.4900000 10.6200000 -5.909934e-06 1.366045e-08 
10.2800000 10.4900000 10.5600000 -3.542107e-06 9.234995e-09 
 2.0000000  2.9000000  3.9000000 6.522692e-02 2.685722e-04  
 2.7000000  5.6000000  6.7000000 -1.475851e-04 6.622222e-06 
 3.0000000  4.7000000  5.4000000 3.183716e-03 4.332329e-05  
 3.5000000  3.6000000  4.2000000 1.960631e-02 1.419720e-04  
 3.5000000  5.1000000  6.9000000 3.321481e-05 3.857068e-06  
 3.5000000  5.3000000  6.3000000 2.437706e-04 1.034290e-05  
 3.5000000  6.1000000  6.7000000 -1.193655e-04 4.967904e-06 
 3.5000000  9.2000000  9.4000000 -1.268652e-04 1.268652e-06 
 4.7000000  9.6000000 11.5000000 -3.506600e-05 3.506600e-07 
 4.9000000 12.0000000 14.3000000 -1.231473e-05 1.231473e-07 
 5.6000000  6.0000000  7.4000000 -9.286197e-05 8.785795e-07 
 7.8000000  9.6000000 11.5000000 -1.026223e-05 2.341661e-08 
 8.7000000 11.7000000 15.0000000 -3.499060e-06 1.352570e-08 
 2.0000000  3.4000000  4.6000000 8.764869e-03 2.051128e-05  
 2.0000000  4.3000000  6.1000000 -9.754637e-03 2.044080e-04 
 2.0000000  5.0000000  6.9000000 -9.088048e-04 1.402521e-04 
 2.9000000  3.3000000  5.4000000 1.976832e-03 1.549158e-05  
 2.9000000  4.4000000  6.2000000 4.495693e-04 5.909402e-06  
 6.4000000  7.5000000  7.7000000 -4.478785e-05 3.831299e-07 
 4.9700000  4.9700000  3.0700000 3.949337e-03 5.180688e-05  
 8.0000000  8.0000000  3.0700000 -2.534509e-04 9.492158e-07 
 8.6600000  8.6600000  3.4400000 -1.594782e-04 1.692254e-07 
 6.5600000  6.5600000  3.7500000 -1.489446e-04 3.408876e-06 
 8.7500000  8.7500000  4.1900000 -1.104599e-04 1.104599e-06 
 4.6000000  4.6000000  4.9200000 1.567885e-03 2.798450e-05  
 5.4300000  5.4300000  5.1000000 1.190947e-04 8.928267e-06  
 3.7200000  3.7200000  5.1600000 5.595480e-03 5.742212e-05  
 8.1100000  8.1100000  5.3000000 -7.416886e-05 2.526078e-07 
 7.5600000  7.5600000  5.4300000 -7.842586e-05 5.112340e-07 
 4.8700000  4.8700000  8.1600000 4.740959e-06 4.771402e-07  
 6.7300000  6.7300000  8.8100000 -4.296570e-05 4.296570e-07 
 5.4700000  5.4700000  9.3000000 2.349492e-05 1.506450e-07  
 6.3500000  6.3500000  9.5300000 -4.047536e-05 2.290453e-07 
 2.9000000  2.9000000  2.0000000 1.732549e-01 4.069040e-04  
 7.0000000  7.0000000  2.0000000 -1.892342e-03 4.080165e-06 
 2.0000000  2.0000000  3.9000000 3.351881e-02 4.233633e-04  
 5.4000000  5.4000000  6.7000000 -8.915914e-05 2.645877e-06 
10.1000000 10.1000000  7.3000000 -1.424497e-05 1.424497e-07 
 8.1000000  8.1000000 10.1000000 -1.435444e-05 1.435444e-07 
 8.7900000  8.7900000  6.6300000 -2.813538e-05 8.696561e-08 
 8.5300000  8.5300000  7.5900000 -1.809330e-05 1.155710e-07 
 9.3800000  9.3800000  7.8800000 -1.219428e-05 4.227661e-08 
 9.7500000  9.7500000  8.2500000 -9.269396e-06 2.684201e-08 
 7.3000000  7.3000000  2.0000000 -1.749614e-03 4.609791e-06 
 8.0000000  8.0000000  2.5000000 -5.326100e-04 6.510607e-07 
 4.8000000  4.8000000  3.5000000 4.029177e-03 5.019193e-05  
 5.3000000  5.3000000  3.5000000 1.361857e-03 2.629257e-05  
 2.1000000  2.1000000  4.0000000 1.721889e-02 6.847377e-05  
 8.0000000  8.0000000  4.8000000 -1.005246e-04 2.199540e-07 
 4.6000000  4.6000000  5.5000000 7.703024e-04 1.790783e-05  
 8.0000000  8.0000000  6.5000000 -3.745687e-05 2.418227e-07 
 9.0000000  9.0000000 10.6000000 -7.582531e-06 1.187742e-08 
13.6000000 13.6000000 11.2000000 -1.282976e-06 1.679044e-09 
 6.0000000  6.0000000 11.5911000 1.822592e-04 2.600003e-07  
 3.5000000  4.5000000  8.0000000 6.510535e-04 2.662642e-05  
 3.7000000  5.3000000  9.0000000 7.849809e-04 1.134559e-05  
 3.9000000  5.1000000  9.0000000 7.991813e-04 1.203252e-05  
 4.5000000  4.5000000  9.0000000 8.253615e-04 1.284562e-05  
 1.6000000  4.4000000  6.0000000 -4.039250e-02 8.127981e-04 
 1.8000000  4.2000000  6.0000000 -2.513362e-02 4.820939e-04 
 2.0000000  4.0000000  6.0000000 -1.858100e-02 3.297777e-04 
 2.2000000  3.8000000  6.0000000 -1.523569e-02 2.477949e-04 
 2.4000000  3.6000000  6.0000000 -1.329643e-02 1.972413e-04 
 2.6000000  3.4000000  6.0000000 -1.211801e-02 1.654282e-04 
 2.8000000  3.2000000  6.0000000 -1.146381e-02 1.478176e-04 
 3.0000000  3.0000000  6.0000000 -1.125220e-02 1.421781e-04 
 1.4000000  6.1000000  7.5000000 5.223483e-03 4.547583e-04  
 1.8000000  5.7000000  7.5000000 3.895362e-03 1.353861e-04  
 2.0000000  5.5000000  7.5000000 2.430383e-03 9.649473e-05  
 2.2000000  5.3000000  7.5000000 1.411749e-03 7.494994e-05  
 2.4000000  5.1000000  7.5000000 7.573904e-04 6.089845e-05  
 2.6000000  4.9000000  7.5000000 3.662408e-04 5.173758e-05  
 2.8000000  4.7000000  7.5000000 1.548668e-04 4.622100e-05  
 3.0000000  4.5000000  7.5000000 5.836222e-05 4.312641e-05  
 3.6000000  3.9000000  7.5000000 3.436400e-05 3.981793e-05  
 3.7000000  3.8000000  7.5000000 3.630556e-05 3.967879e-05  
 1.8000000  6.2000000  8.0000000 5.134329e-03 7.150363e-05  
 2.0000000  6.0000000  8.0000000 3.355228e-03 5.137568e-05  
 2.2000000  5.8000000  8.0000000 2.221451e-03 4.072602e-05  
 2.4000000  5.6000000  8.0000000 1.511657e-03 3.420351e-05  
 2.6000000  5.4000000  8.0000000 1.081718e-03 3.029229e-05  
 2.8000000  5.2000000  8.0000000 8.367020e-04 2.817722e-05  
 3.0000000  5.0000000  8.0000000 7.113875e-04 2.717047e-05  
 3.2000000  4.8000000  8.0000000 6.596606e-04 2.676262e-05  
 3.4000000  4.6000000  8.0000000 6.487152e-04 2.664086e-05  
 3.8000000  4.2000000  8.0000000 6.654132e-04 2.661574e-05  
 4.0000000  4.0000000  8.0000000 6.695683e-04 2.660981e-05  
 1.6000000  7.4000000  9.0000000 7.375237e-03 2.786678e-05  
 1.8000000  7.2000000  9.0000000 4.633363e-03 1.487562e-05  
 2.0000000  7.0000000  9.0000000 3.050904e-03 9.968560e-06  
 2.2000000  6.8000000  9.0000000 2.099565e-03 7.590909e-06  
 2.4000000  6.6000000  9.0000000 1.517664e-03 6.609455e-06  
 2.6000000  6.4000000  9.0000000 1.164681e-03 6.634276e-06  
 2.8000000  6.2000000  9.0000000 9.580001e-04 7.236389e-06  
 3.0000000  6.0000000  9.0000000 8.454784e-04 8.093025e-06  
 3.2000000  5.8000000  9.0000000 7.926059e-04 9.042704e-06  
 3.4000000  5.6000000  9.0000000 7.759221e-04 1.001275e-05  
 3.6000000  5.4000000  9.0000000 7.793272e-04 1.093220e-05  
 3.8000000  5.2000000  9.0000000 7.918656e-04 1.171468e-05  
 4.0000000  5.0000000  9.0000000 8.062940e-04 1.229548e-05  
 4.2000000  4.8000000  9.0000000 8.180543e-04 1.265807e-05  
 4.4000000  4.6000000  9.0000000 8.245260e-04 1.282553e-05  
 1.4000000  8.6000000 10.0000000 9.781594e-03 2.933437e-05  
 1.6000000  8.4000000 10.0000000 5.564222e-03 6.641423e-06  
 1.8000000  8.2000000 10.0000000 3.429654e-03 3.429654e-05  
 2.0000000  8.0000000 10.0000000 2.244457e-03 2.244457e-05  
 2.2000000  7.8000000 10.0000000 1.545347e-03 1.545347e-05  
 2.4000000  7.6000000 10.0000000 1.121345e-03 1.121345e-05  
 2.6000000  7.4000000 10.0000000 8.641289e-04 8.641289e-06  
 2.8000000  7.2000000 10.0000000 7.119034e-04 1.012597e-06  
 3.0000000  7.0000000 10.0000000 6.265773e-04 1.679261e-06  
 3.6000000  6.4000000 10.0000000 5.640124e-04 3.726058e-06  
 3.8000000  6.2000000 10.0000000 5.695027e-04 4.412832e-06  
 4.0000000  6.0000000 10.0000000 5.781528e-04 5.043629e-06  
 4.2000000  5.8000000 10.0000000 5.871939e-04 5.583128e-06  
 4.4000000  5.6000000 10.0000000 5.950835e-04 6.015439e-06  
 4.8000000  5.2000000 10.0000000 6.047119e-04 6.539703e-06  
 5.0000000  5.0000000 10.0000000 6.059487e-04 6.610159e-06  
 1.4000000 10.6000000 12.0000000 5.483835e-03 1.913783e-05  
 1.6000000 10.4000000 12.0000000 3.040124e-03 3.040124e-05  
 2.0000000 10.0000000 12.0000000 1.196700e-03 2.307624e-06  
 2.2000000  9.8000000 12.0000000 8.158434e-04 2.177031e-06  
 2.4000000  9.6000000 12.0000000 5.859430e-04 1.738364e-06  
 2.6000000  9.4000000 12.0000000 4.464145e-04 1.192956e-06  
 3.2000000  8.8000000 12.0000000 2.883668e-04 2.883668e-06  
 3.4000000  8.6000000 12.0000000 2.749957e-04 3.500578e-07  
 3.6000000  8.4000000 12.0000000 2.689611e-04 5.852840e-07  
 3.8000000  8.2000000 12.0000000 2.666292e-04 7.929977e-07  
 4.0000000  8.0000000 12.0000000 2.657974e-04 9.743921e-07  
 4.6000000  7.4000000 12.0000000 2.630803e-04 1.369441e-06  
 4.8000000  7.2000000 12.0000000 2.613718e-04 1.469880e-06  
 5.0000000  7.0000000 12.0000000 2.594432e-04 1.561846e-06  
 5.2000000  6.8000000 12.0000000 2.575048e-04 1.642039e-06  
 5.4000000  6.6000000 12.0000000 2.557594e-04 1.705312e-06  
 5.6000000  6.4000000 12.0000000 2.543802e-04 1.749005e-06  
 5.8000000  6.2000000 12.0000000 2.534984e-04 1.773815e-06  
 6.0000000  6.0000000 12.0000000 2.531952e-04 1.781757e-06  
11.5000000 11.5000000 11.5000000 -1.914723e-06 1.914723e-08 
13.7500000 13.7500000  9.2500000 -2.877700e-06 6.320341e-09 
 9.2500000  9.2500000 13.7500000 -4.611148e-06 2.341267e-08 
10.3750000 10.3750000 12.6250000 -3.076021e-06 3.100291e-09 
14.8750000 14.8750000  8.1250000 -4.158810e-06 1.115836e-08 
 8.1250000 10.3750000 12.6250000 -7.099083e-06 2.226068e-08 
 8.1250000 12.6250000 14.8750000 -4.513243e-06 1.448916e-08 
 9.8125000  9.8125000  8.6875000 -7.503870e-06 2.572051e-08 
14.3125000 14.3125000 13.1875000 -6.099013e-07 8.371770e-10 
 7.5625000 10.9375000 12.0625000 -9.448160e-06 1.911094e-08 
 7.5625000 12.0625000 15.4375000 -4.116841e-06 1.330249e-08 
 8.6875000  9.8125000 15.4375000 -2.778148e-07 3.643325e-09 
10.9375000 13.1875000 14.3125000 -1.423954e-06 2.504841e-09 
 8.6875000 10.9375000 12.0625000 -5.376407e-06 6.438999e-09 
 7.5625000 13.1875000 15.4375000 -5.105940e-06 1.539514e-08 
 7.8437500 11.2187500 14.5937500 -4.770793e-06 1.858245e-08 
10.0937500 12.3437500 15.7187500 -1.970244e-06 6.879752e-09 
10.0937500 12.3437500 13.4687500 -2.266109e-06 3.513697e-09 
11.2187500 11.2187500  7.8437500 -8.556918e-06 8.556918e-08 
15.7187500 15.7187500 12.3437500 -6.451461e-07 1.413279e-09 
13.4687500 13.4687500 10.0937500 -2.045396e-06 3.456110e-09 
 8.9687500  8.9687500 14.5937500 -1.819345e-06 6.215300e-09 
 8.4062500  8.4062500 11.7812500 -9.979463e-06 4.356981e-08 
12.9062500 12.9062500  7.2812500 -8.692395e-06 1.937453e-08 
10.6562500 14.0312500 15.1562500 -1.416668e-06 3.244499e-09 
 9.5312500  9.5312500  8.4062500 -9.163831e-06 3.604957e-08 
14.0312500 14.0312500 12.9062500 -6.934937e-07 8.553195e-10 
 7.2812500 11.7812500 10.6562500 -1.156224e-05 2.242256e-08 
 7.2812500 11.7812500 15.1562500 -4.556618e-06 1.368293e-08 
 7.4218750  9.3906250 12.4843750 -9.771441e-06 4.587536e-08 
 7.9843750 11.9218750 13.8906250 -5.735986e-06 1.758212e-08 
 7.1406250 10.2343750 14.1718750 -3.786899e-06 8.995452e-09 
 9.6718750 11.6406250 14.7343750 -2.705813e-06 9.322275e-09 
 8.2656250  9.1093750 10.7968750 -9.637433e-06 9.637433e-08 
12.7656250 13.6093750 15.2968750 -7.169566e-07 1.318605e-09 
10.5156250 13.0468750 15.8593750 -1.586511e-06 4.831934e-09 
 8.5468750 11.3593750 15.0156250 -3.530889e-06 1.448907e-08 
 7.7031250  9.1093750 14.1718750 6.185435e-07 1.703298e-08  
 2.0000000 18.0000000 20.0000000 2.212744e-04 7.423239e-07  
 3.0000000 17.0000000 20.0000000 5.158625e-05 1.228661e-07  
 4.0000000 16.0000000 20.0000000 3.742171e-05 3.742171e-07  
 6.0000000 14.0000000 20.0000000 2.279600e-05 2.279600e-07  
 7.0000000 13.0000000 20.0000000 1.766930e-05 1.766930e-07  
 8.0000000 12.0000000 20.0000000 1.464928e-05 1.464928e-07  
 9.0000000 11.0000000 20.0000000 1.310235e-05 1.310235e-07  
10.0000000 10.0000000 20.0000000 1.262829e-05 1.262829e-07  
 2.0000000 22.0000000 20.0000000 1.633736e-04 5.565231e-07  
 3.0000000 23.0000000 20.0000000 3.247364e-05 7.805943e-08  
 4.0000000 24.0000000 20.0000000 1.994459e-05 1.994459e-07  
 5.0000000 25.0000000 20.0000000 1.348222e-05 1.348222e-07  
 6.0000000 26.0000000 20.0000000 8.433731e-06 8.433731e-08  
 8.0000000 28.0000000 20.0000000 3.467424e-06 6.062908e-09  
 9.0000000 29.0000000 20.0000000 2.380166e-06 4.959612e-09  
10.0000000 30.0000000 20.0000000 1.701800e-06 3.915255e-09  
 2.9675091  2.9675091  5.0000000 8.473586e-03 6.090197e-05  
 3.2642600  3.2642600  5.5000000 3.159819e-03 2.769724e-05  
 3.5610109  3.5610109  6.0000000 1.099949e-03 1.342865e-05  
 3.8577618  3.8577618  6.5000000 3.526675e-04 6.788181e-06  
 4.1545127  4.1545127  7.0000000 1.055352e-04 3.410873e-06  
 4.7480145  4.7480145  8.0000000 1.666482e-05 7.209319e-07  
 5.0447654  5.0447654  8.5000000 1.337761e-05 2.839568e-07  
 5.3415163  5.3415163  9.0000000 1.218302e-05 1.112799e-07  
 5.6382672  5.6382672  9.5000000 1.064149e-05 6.535122e-08  
 5.9350181  5.9350181 10.0000000 8.760260e-06 6.413867e-08  
 6.5285199  6.5285199 11.0000000 5.273156e-06 6.905287e-08  
 6.8252708  6.8252708 11.5000000 3.965877e-06 6.271148e-08  
 7.1220218  7.1220218 12.0000000 2.959303e-06 5.310011e-08  
 7.4187727  7.4187727 12.5000000 2.204080e-06 4.279839e-08  
 7.7155236  7.7155236 13.0000000 1.645079e-06 3.336332e-08  
 8.0122745  8.0122745 13.5000000 1.233629e-06 2.544996e-08  
 8.3090254  8.3090254 14.0000000 9.309074e-07 1.915695e-08  
 8.6057763  8.6057763 14.5000000 7.075239e-07 1.431527e-08  
 8.9025272  8.9025272 15.0000000 5.418366e-07 1.066679e-08  
 9.1992781  9.1992781 15.5000000 4.181576e-07 7.947321e-09  
 9.4960290  9.4960290 16.0000000 3.251686e-07 5.935024e-09  
 9.7927799  9.7927799 16.5000000 2.547270e-07 4.450407e-09  
10.0895308 10.0895308 17.0000000 2.009567e-07 3.356959e-09  
10.3862817 10.3862817 17.5000000 1.596149e-07 2.546339e-09  
10.6830326 10.6830326 18.0000000 1.275868e-07 1.948231e-09  
10.9797835 10.9797835 18.5000000 1.026035e-07 1.505198e-09  
11.2765344 11.2765344 19.0000000 8.299024e-08 1.171702e-09  
11.5732854 11.5732854 19.5000000 6.749726e-08 9.190916e-10  
11.8700363 11.8700363 20.0000000 5.518462e-08 7.256299e-10  
14.3100000 14.3100000 14.3100000 -4.897131e-07 6.478076e-10 
14.5000000 14.5000000  2.0000000 -2.431807e-04 8.946472e-07 
16.0000000 16.0000000  2.0000000 -1.812975e-04 6.615758e-07 
17.0000000 17.0000000  2.7900000 -3.834693e-05 1.113837e-07 
16.0000000 16.0000000  3.0000000 -3.703328e-05 8.656480e-08 
14.5600000 14.5600000  3.2100000 -4.177964e-05 7.683569e-08 
 7.0000000  7.0000000  8.5400000 -3.605454e-05 1.534251e-07 
 2.0000000 14.0000000 15.0000000 -6.149024e-05 2.776103e-07 
 2.2400000 16.2200000 16.4000000 -1.018071e-04 3.819604e-07 
 2.3100000  3.0700000  3.1800000 1.214267e-01 4.052697e-04  
 2.4600000  3.3100000  4.4500000 2.782144e-02 1.613025e-04  
 2.5000000 13.5000000 15.0000000 5.901055e-06 3.790593e-08  
 3.2100000  3.6900000  4.2100000 2.223958e-02 1.533110e-04  
 4.7000000 15.0800000 15.4600000 -2.021486e-05 2.021486e-07 
 5.4600000 15.4600000 15.8500000 -1.350496e-05 1.350496e-07 
 6.2300000 13.9200000 17.0000000 -3.652194e-06 3.652194e-08 
 6.6200000 11.2300000 15.0800000 -1.761132e-06 6.550061e-09 
 7.0000000 12.3800000 16.6200000 -2.732463e-07 7.324684e-09 
 9.3100000 10.0800000 10.8500000 -5.027202e-06 9.359522e-09 
 3.0000000 11.0000000 14.0000000 1.774387e-04 3.504305e-07  
 3.5000000 29.0000000 30.0000000 -3.453236e-06 3.769914e-09 
 3.0000000 11.0300000 11.1600000 -1.077647e-04 1.726617e-07 
 3.0000000 11.5400000 12.3200000 -7.203130e-05 1.503713e-07 
 3.0000000 12.0500000 13.4700000 -2.721132e-05 7.495798e-08 
 3.0000000 14.6200000 14.6300000 -4.822675e-05 1.100541e-07 
 3.0000000 15.6400000 15.7900000 -3.877566e-05 9.037065e-08 
 3.0000000 16.6700000 18.1100000 -9.745116e-06 2.519311e-08 
 3.0000000 17.6900000 19.2600000 -4.936679e-06 1.328067e-08 
 3.0000000 18.7200000 20.4200000 -1.206504e-06 3.970331e-09 
 3.0000000 19.2300000 21.5800000 1.530365e-05 3.618628e-08  
 3.0000000 20.2600000 22.7400000 1.651138e-05 3.939909e-08  
 3.5000000 11.1600000 12.5600000 -3.796446e-05 3.796446e-07 
 3.5000000 12.3200000 13.0800000 -4.695250e-05 6.221957e-08 
 3.5000000 13.4700000 15.6400000 3.944224e-06 2.105499e-08  
 3.5000000 14.6300000 16.1500000 -1.465547e-05 1.465547e-07 
 3.5000000 18.2100000 19.2600000 -1.295633e-05 1.489019e-08 
 3.5000000 18.7200000 20.4200000 -4.901961e-06 4.901961e-08 
 3.5000000 19.7400000 21.5800000 -2.572430e-06 2.572430e-08 
 3.5000000 20.2600000 22.7400000 5.751385e-06 8.803742e-09  
 3.5000000 26.4100000 29.6800000 8.793618e-06 8.793618e-08  
 3.5000000 27.4400000 30.8400000 8.900386e-06 8.900386e-08  
 3.5000000 28.9700000 32.0000000 5.220985e-06 5.396752e-09  
 4.2000000 11.1600000 12.5600000 -3.647754e-05 3.647754e-07 
 4.2000000 12.3200000 13.0800000 -3.813307e-05 3.813307e-07 
 4.2000000 13.4700000 13.5900000 -3.466847e-05 3.466847e-07 
 4.2000000 16.1500000 16.9500000 -1.777248e-05 1.777248e-07 
 4.2000000 17.6900000 19.2600000 -8.770719e-06 8.770719e-08 
 4.2000000 21.2800000 21.5800000 -9.175703e-06 9.175703e-08 
 4.2000000 21.7900000 22.7400000 -7.126384e-06 7.126384e-08 
 4.2000000 23.8500000 26.2100000 -4.447156e-07 1.729860e-09 
 4.2000000 26.4100000 27.3700000 -4.060833e-06 4.060833e-08 
 4.2000000 27.9500000 29.6800000 -1.970145e-06 1.970145e-08 
 4.2000000 28.9700000 30.8400000 -1.466438e-06 1.466438e-08 
 4.2000000 29.4900000 32.0000000 1.831057e-07 7.439331e-10  
 5.0000000 10.0000000 11.0300000 -4.454687e-05 4.454687e-07 
 5.0000000 11.1600000 13.0800000 -2.204004e-05 2.204004e-07 
 5.0000000 12.3200000 13.5900000 -2.407659e-05 2.407659e-07 
 5.0000000 13.4700000 14.1000000 -2.306288e-05 2.306288e-07 
 5.0000000 16.9500000 17.1800000 -1.320019e-05 1.320019e-07 
 5.0000000 19.7400000 20.4200000 -7.935333e-06 7.935333e-08 
 5.0000000 20.7700000 21.5800000 -6.653588e-06 6.653588e-08 
 5.0000000 22.3100000 23.8900000 -4.013173e-06 4.013173e-08 
 5.0000000 23.8500000 25.0500000 -3.956656e-06 3.956656e-08 
 5.0000000 24.3600000 26.2100000 -2.612478e-06 2.612478e-08 
 5.0000000 25.3800000 27.3700000 -2.065752e-06 2.065752e-08 
 5.0000000 26.4100000 29.6800000 8.423079e-07 8.423079e-09  
 5.0000000 28.9700000 30.8400000 -1.556985e-06 1.556985e-08 
 5.0000000 30.0000000 32.0000000 -1.259004e-06 1.259004e-08 
 8.0165600 10.0159600 15.1604200 -1.995902e-08 7.817377e-09 
 4.4808500  4.5582100  7.0310500 -3.783194e-06 2.848448e-06 
 7.0319100 11.6021100 15.9381600 -3.730477e-08 9.990329e-09 
 6.8922900  7.3609300 11.8974800 1.036824e-07 2.916185e-08  
 8.2939100  9.4566300 14.8719700 -2.053023e-08 7.710470e-09 
 4.2202700  5.7015900  6.2820400 -9.185320e-06 5.573397e-06 
 8.1524600 10.8477700 16.0333200 -8.385036e-09 5.677796e-09 
 6.9649000  8.1276200 12.6375100 1.219806e-07 2.544056e-08  
 6.3671800  8.2128800 12.2485300 -4.768719e-08 3.114363e-08 
 4.2365200  5.4857600  6.4571300 -1.181309e-05 5.055340e-06 
 7.4337700  7.6589900 12.6083300 1.674650e-07 2.391316e-08  
 8.2218100  8.7789100 14.2253800 3.899651e-08 1.072752e-08  
 8.5294300  9.5259800 15.1189300 -3.653264e-08 6.369120e-09 
 8.6213200 10.4958600 16.0622700 -2.518290e-08 4.391250e-09 
 7.9021800 11.4365700 16.3923200 -4.084250e-08 5.665613e-09 
 4.8315000  5.1285900  6.4185600 -1.547169e-05 4.867758e-06 
 7.1456100  7.9947600 12.6676100 2.028073e-07 2.483013e-08  
 8.6388300 10.7001400 16.2610500 -2.622973e-08 4.075277e-09 
 6.6157500  9.9775600 14.1038400 1.066428e-07 2.045504e-08  
 8.3854600 10.8006200 16.1573700 -3.506106e-08 4.711563e-09 
 5.6611900  8.2594600 11.8025500 6.447805e-07 4.495575e-08  
 2.7323100  6.0726100  6.2969100 -1.658744e-04 1.350083e-05 
 5.5595700  6.9365200 10.4814500 3.423964e-07 3.424966e-08  
 4.4808500  4.5582100  7.0310500 -3.783194e-06 2.848448e-06 
 3.8850700  6.0365600  6.1445900 -1.178415e-05 6.344149e-06 
 2.3792000  5.6383600  5.9387700 5.066343e-05 2.396156e-05  
 7.4647800  9.9129000 14.6535000 1.781348e-08 1.198975e-08  
 6.3671800  8.2128800 12.2485300 -4.768719e-08 3.114363e-08 
 8.1524600 10.8477700 16.0333200 -8.385036e-09 5.677796e-09 
 8.5934000 10.0330700 15.6333500 1.349902e-08 5.433548e-09  
 4.2202700  5.7015900  6.2820400 -9.185320e-06 5.573397e-06 
 2.3062400  5.8346900  5.9180000 -2.941934e-04 2.178010e-05 
 2.5692300  5.6495200  6.1594700 4.841858e-05 1.872272e-05  
 4.5339500  5.5305000  6.2528500 -6.757958e-06 5.459469e-06 
 9.6712000 10.3578500 16.7940100 1.445734e-08 2.517959e-09  
 5.7001000  9.9554700 13.4372300 -1.284383e-07 3.117023e-08 
 7.0319100 11.6021100 15.9381600 -3.730477e-08 9.990329e-09 
 6.0781000  8.7985900 12.5852100 -1.211926e-07 3.248478e-08 
 3.8137700  5.9176600  6.1978100 1.152455e-05 6.940433e-06  
 4.2365200  5.4857600  6.4571300 -1.181309e-05 5.055340e-06 
 6.8922900  7.3609300 11.8974800 1.036824e-07 2.916185e-08  
 2.9193000  5.8563200  6.4715500 -6.418815e-05 1.085246e-05 
 8.2218100  8.7789100 14.2253800 3.899651e-08 1.072752e-08  
 4.6889000  5.2327300  6.3112200 9.599640e-06 5.570025e-06  
 5.2757600 11.4574000 14.6434300 1.395300e-07 2.676786e-08  
 4.1839900  5.1434600  6.6623200 6.845110e-06 4.487505e-06  
 5.9524500  6.2985200 10.2114800 -1.671366e-07 9.815713e-09 
 2.9560400  5.7387800  6.3979600 2.689867e-05 1.187170e-05  
 6.7931300 12.6044400 16.7591000 3.218468e-08 9.126353e-09  
 8.0165600 10.0159600 15.1604200 -1.995902e-08 7.817377e-09 
 6.6157500  9.9775600 14.1038400 1.066428e-07 2.045504e-08  
 8.2939100  9.4566300 14.8719700 -2.053023e-08 7.710470e-09 
 4.4371300  4.8106700  6.7369400 1.225349e-05 4.073021e-06  
 2.7965100  5.9825400  6.0338100 6.589165e-05 1.693246e-05  
 6.0000000  5.0559400  8.4001500 -8.101828e-05 2.005110e-07 
 6.0000000  9.8011500 14.2850400 1.624548e-05 8.029661e-08  
 6.0000000  8.3103900 11.4918400 -1.423590e-05 5.048891e-08 
 6.0000000 13.1912900 18.9422800 2.330397e-05 2.330397e-07  
 6.0000000 12.4147100 18.0312200 2.531785e-05 2.531785e-07  
 6.0000000 11.8559100 17.4803500 2.887947e-05 2.887947e-07  
 6.0000000 11.4908700 16.9008900 2.714458e-05 2.714458e-07  
 9.0000000  5.0062500  9.2229300 -6.776861e-05 6.776861e-07 
 9.0000000  9.2229300 15.1348100 -4.853739e-07 2.465667e-09 
 9.0000000  8.0970700 12.2295700 -8.876397e-06 4.157145e-08 
 9.0000000 12.2560200 19.9150700 4.665203e-06 1.690437e-08  
 9.0000000 11.5162900 18.9901300 4.792796e-06 1.989103e-08  
 9.0000000 10.9573000 18.4407800 5.461210e-06 2.364693e-08  
 9.0000000 10.6508200 17.8392800 4.562518e-06 2.325447e-08  
10.0000000  5.1538800 10.0778200 -5.002363e-05 5.002363e-07 
10.0000000  8.7213800 16.0019500 1.178580e-06 1.202684e-08  
10.0000000  8.0039100 13.0024000 -7.105342e-06 3.029156e-08 
10.0000000 11.3318100 20.8904300 7.121654e-06 1.464699e-08  
10.0000000 10.6360200 19.9530700 7.544308e-06 1.889238e-08  
10.0000000 10.0778200 19.4052200 8.828789e-06 2.179449e-08  
10.0000000  9.8407300 18.7840400 7.537928e-06 2.556283e-08  
12.0000000  5.4829300 10.9573000 -2.833321e-05 2.833321e-07 
12.0000000  8.3103900 16.8837900 -8.662403e-07 8.662403e-09 
12.0000000  8.0350800 13.8044400 -5.667144e-06 1.664875e-08 
12.0000000 10.4216100 21.8680100 5.085585e-06 1.201261e-08  
12.0000000  9.7788000 20.9194900 5.239359e-06 1.470616e-08  
12.0000000  9.2229300 20.3730800 6.211389e-06 1.729162e-08  
12.0000000  9.0686300 19.7342300 4.850878e-06 1.773928e-08  
20.0000000  8.0039100 14.6308700 8.822394e-07 5.672670e-09  
20.0000000  7.8142500 20.5198100 -2.219410e-06 6.079723e-09 
20.0000000  9.3039000 17.2209900 -1.261932e-06 3.855113e-09 
20.0000000  7.0292200 25.7955400 2.611172e-06 6.094721e-09  
20.0000000  6.7546300 24.8117900 1.407328e-06 4.280314e-09  
20.0000000  6.2500000 24.2706100 1.352123e-06 3.809560e-09  
20.0000000  6.6211800 23.5762600 -5.942432e-07 5.942432e-09 
 5.0160000  5.0160000  4.5600000 9.239458e-04 2.072078e-05  
 8.8760000  8.8760000  4.5600000 -9.036757e-05 9.036757e-07 
12.7360000 12.7360000  4.5600000 -3.582567e-05 3.582567e-07 
16.5960000 16.5960000  4.5600000 -1.716851e-05 1.716851e-07 
20.4560000 20.4560000  4.5600000 -9.417781e-06 9.417781e-08 
 5.8080000  5.8080000  5.2800000 -3.604222e-05 4.927407e-06 
 9.4880000  9.4880000  5.2800000 -5.335704e-05 5.335704e-07 
13.1680000 13.1680000  5.2800000 -2.372274e-05 2.372274e-07 
16.8480000 16.8480000  5.2800000 -1.214321e-05 1.214321e-07 
20.5280000 20.5280000  5.2800000 -6.940335e-06 6.940335e-08 
 6.6000000  6.6000000  6.0000000 -7.196075e-05 1.320932e-06 
10.1000000 10.1000000  6.0000000 -3.064834e-05 3.064834e-07 
13.6000000 13.6000000  6.0000000 -1.512947e-05 1.783347e-08 
17.1000000 17.1000000  6.0000000 -8.261224e-06 9.862935e-09 
20.6000000 20.6000000  6.0000000 -4.923174e-06 5.451830e-09 
 8.2500000  8.2500000  7.5000000 -2.085674e-05 1.561932e-07 
11.3750000 11.3750000  7.5000000 -1.005209e-05 1.382727e-08 
14.5000000 14.5000000  7.5000000 -5.972780e-06 1.530582e-08 
17.6250000 17.6250000  7.5000000 -3.706335e-06 9.860913e-09 
20.7500000 20.7500000  7.5000000 -2.411895e-06 6.305192e-09 
 8.8000000  8.8000000  8.0000000 -1.378236e-05 8.286493e-08 
11.8000000 11.8000000  8.0000000 -7.138298e-06 1.071906e-08 
14.8000000 14.8000000  8.0000000 -4.464800e-06 1.190822e-08 
17.8000000 17.8000000  8.0000000 -2.882145e-06 8.077911e-09 
20.8000000 20.8000000  8.0000000 -1.930580e-06 5.367114e-09 
11.0000000 11.0000000 10.0000000 -3.306561e-06 5.432913e-09 
13.5000000 13.5000000 10.0000000 -2.121745e-06 3.719342e-09 
16.0000000 16.0000000 10.0000000 -1.553261e-06 4.138481e-09 
18.5000000 18.5000000 10.0000000 -1.150084e-06 3.326901e-09 
21.0000000 21.0000000 10.0000000 -8.594321e-07 2.534328e-09 
13.2000000 13.2000000 12.0000000 -1.053939e-06 1.053939e-08 
15.2000000 15.2000000 12.0000000 -7.744340e-07 1.590144e-09 
17.2000000 17.2000000 12.0000000 -6.255871e-07 1.647878e-09 
19.2000000 19.2000000 12.0000000 -5.127101e-07 1.462849e-09 
21.2000000 21.2000000 12.0000000 -4.207264e-07 1.237346e-09 
 2.7360000  2.7360000  4.5600000 2.061342e-02 1.301562e-04  
 3.3440000  3.3440000  4.5600000 1.794609e-02 1.280797e-04  
 3.9520000  3.9520000  4.5600000 7.530971e-03 7.509456e-05  
 4.5600000  4.5600000  4.5600000 2.480456e-03 3.699889e-05  
 3.1680000  3.1680000  5.2800000 5.362105e-03 4.289761e-05  
 3.8720000  3.8720000  5.2800000 3.903912e-03 4.542803e-05  
 4.5760000  4.5760000  5.2800000 1.083048e-03 2.209871e-05  
 5.2800000  5.2800000  5.2800000 1.567281e-04 9.751957e-06  
 3.6000000  3.6000000  6.0000000 1.209844e-03 1.505342e-05  
 4.4000000  4.4000000  6.0000000 5.582694e-04 1.317007e-05  
 5.2000000  5.2000000  6.0000000 1.334945e-05 6.258751e-06  
 4.5000000  4.5000000  7.5000000 1.468200e-05 1.573313e-06  
 5.5000000  5.5000000  7.5000000 -1.051341e-04 6.737393e-07 
 6.5000000  6.5000000  7.5000000 -5.704172e-05 6.018465e-07 
 7.5000000  7.5000000  7.5000000 -2.959878e-05 3.068506e-07 
 4.8000000  4.8000000  8.0000000 -3.307709e-06 5.972656e-07 
 5.8666700  5.8666700  8.0000000 -8.424669e-05 1.845215e-07 
 6.9333300  6.9333300  8.0000000 -3.964798e-05 3.119615e-07 
 6.0000000  6.0000000 10.0000000 -1.474546e-07 2.032637e-09 
 7.3333300  7.3333300 10.0000000 -2.421411e-05 6.909520e-08 
 8.6666700  8.6666700 10.0000000 -9.738316e-06 2.890252e-08 
 7.2000000  7.2000000 12.0000000 -2.408941e-07 2.497574e-08 
 8.8000000  8.8000000 12.0000000 -7.926046e-06 2.823382e-08 
10.4000000 10.4000000 12.0000000 -3.071839e-06 3.071839e-08 
 2.8300000  2.8300000  2.8300000 1.323745e-01 4.257996e-04  
 5.2000000  5.2000000  5.2000000 2.408012e-04 1.131057e-05  
 5.5000000  5.5000000  5.5000000 1.399212e-05 6.493486e-06  
 9.0000000  9.0000000  9.0000000 -9.163561e-06 5.370300e-08 
11.0000000 11.0000000 11.0000000 -2.535202e-06 4.324241e-09 
 3.0300000  5.7200000  7.1300000 -1.283870e-04 2.614858e-06 
 3.1200000  5.6400000  5.7900000 5.617661e-04 1.978633e-05  
 3.1700000  3.2800000  5.3100000 5.411982e-03 4.450677e-05  
 3.3200000  4.3700000  6.0600000 1.106003e-03 1.684244e-05  
 3.3900000  4.8200000  6.7200000 1.491076e-04 4.956257e-06  
 3.4600000  4.2300000  4.4500000 9.799944e-03 8.958580e-05  
 3.4800000  5.2800000  7.0100000 -2.023963e-05 3.166767e-06 
 3.5700000  3.8800000  6.2100000 7.465370e-04 1.102810e-05  
 4.1700000  5.5900000  6.8000000 -8.046347e-05 3.165953e-06 
 4.2100000  6.3000000  7.5400000 -1.434390e-04 7.234920e-07 
 4.3200000  4.6500000  6.2400000 2.840868e-04 9.139920e-06  
 4.4500000  7.8200000  9.0900000 -9.281434e-05 9.281434e-07 
 4.4700000  5.1600000  6.9800000 -7.199309e-05 2.356157e-06 
 4.5400000  4.8800000  9.1800000 5.688259e-04 4.548081e-06  
 3.8000000  6.0000000  9.5900000 4.859038e-04 2.866112e-06  
 3.1800000  5.5300000  8.4000000 5.051273e-04 7.046417e-06  
 4.3100000  5.0600000  5.4400000 6.727178e-04 1.690601e-05  
 4.4400000  5.1900000  9.5500000 6.335199e-04 6.449068e-06  
 4.8300000  6.0700000 10.6100000 3.183456e-04 1.207392e-06  
 5.4800000  7.6400000  8.0200000 -7.151825e-05 3.431691e-07 
 3.4900000  5.8400000  6.1100000 1.164860e-04 1.020642e-05  
 7.9300000  8.7100000 10.8400000 -1.217993e-05 2.087487e-08 
 8.0500000  8.5900000  8.8700000 -1.393317e-05 8.688495e-08 
 4.7000000  6.1000000  6.9000000 -1.172156e-04 1.904824e-06 
 7.1000000  7.1000000  7.7000000 -3.639967e-05 3.674285e-07 
 1.4000000  4.6000000  6.0000000 -8.361665e-02 1.624681e-03 
 1.6000000  5.9000000  7.5000000 5.593249e-03 2.226607e-04  
 3.6000000  4.4000000  8.0000000 6.556470e-04 2.662219e-05  
 1.2000000  7.8000000  9.0000000 2.035373e-02 2.671926e-04  
 3.2000000  6.8000000 10.0000000 5.834902e-04 2.346934e-06  
 3.4000000  6.6000000 10.0000000 5.662751e-04 3.027950e-06  
 4.6000000  5.4000000 10.0000000 6.010414e-04 6.336635e-06  
 1.8000000 10.2000000 12.0000000 1.848034e-03 1.848034e-05  
 2.8000000  9.2000000 12.0000000 3.630007e-04 6.812887e-07  
 3.0000000  9.0000000 12.0000000 3.147831e-04 3.147831e-06  
 4.2000000  7.8000000 12.0000000 2.652429e-04 1.128605e-06  
 4.4000000  7.6000000 12.0000000 2.643925e-04 1.258064e-06  
 7.8437500  8.9687500 14.5937500 4.472555e-06 4.177771e-08  
 9.5312500 10.6562500 15.1562500 -2.706204e-06 1.232032e-08 
 5.0000000 15.0000000 20.0000000 3.012577e-05 3.957977e-08  
 7.0000000 27.0000000 20.0000000 5.293698e-06 6.142379e-09  
 4.4512636  4.4512636  7.5000000 3.380971e-05 1.637215e-06  
 6.2317690  6.2317690 10.5000000 6.895688e-06 6.937135e-08  
 2.2600000  3.4500000  3.4800000 8.046831e-02 3.292032e-04  
 2.5000000 12.0000000 14.0000000 1.205317e-04 3.347415e-07  
 3.0000000 14.0000000 15.0000000 -3.424711e-05 8.237249e-08 
 3.0000000 10.0000000 10.5100000 -1.266982e-04 1.312825e-07 
 3.0000000 16.1500000 16.9500000 -2.683468e-05 6.437122e-08 
10.0000000 10.0000000  3.5000000 -1.045582e-04 1.045582e-06 
 3.5000000 17.6900000 18.1100000 -1.901745e-05 2.509210e-08 
10.0000000 10.0000000  4.2000000 -7.855405e-05 1.009632e-07 
 4.2000000 16.6700000 18.1100000 -1.157751e-05 1.157751e-07 
 4.2000000 18.2100000 20.4200000 -2.605281e-06 4.931760e-09 
 4.2000000 26.9200000 28.5300000 -2.504847e-06 2.504847e-08 
 5.0000000 18.1100000 18.2100000 -1.111787e-05 1.111787e-07 
 5.0000000 19.2300000 19.2600000 -9.430531e-06 9.430531e-08 
 5.7001000  9.9554700 13.4372300 -1.284383e-07 3.117023e-08 
 3.8850700  6.0365600  6.1445900 -1.178415e-05 6.344149e-06 
 6.0781000  8.7985900 12.5852100 -1.211926e-07 3.248478e-08 
 6.1213600  8.5823000 12.4082900 -1.962658e-07 3.233596e-08 
 4.3986800  5.2849100  6.5446800 -1.598424e-05 4.561730e-06 
 6.9115800  9.5524100 13.8892700 -1.616629e-07 1.749832e-08 
 6.5025600 13.0284400 16.9762000 1.362799e-08 9.487634e-09  
 6.0000000 13.1912900 18.9422800 2.330397e-05 2.330397e-07  
 9.0000000  9.2229300 15.1348100 -4.853739e-07 2.465667e-09 
 9.0000000 10.9573000 18.4407800 5.461210e-06 2.364693e-08  
10.0000000  8.0039100 13.0024000 -7.105342e-06 3.029156e-08 
12.0000000  8.3103900 16.8837900 -8.662403e-07 8.662403e-09 
12.0000000  9.7788000 20.9194900 5.239359e-06 1.470616e-08  
20.0000000  7.8142500 20.5198100 -2.219410e-06 6.079723e-09 
20.0000000  7.0292200 25.7955400 2.611172e-06 6.094721e-09

==> alpha3_FCI.dat <==
      R12           R23            R13    \alpha3^CC3        \alpha3^FCI  \delta[FCI]
    1.400000      6.600000      8.000000    1.026208e-02    1.062045e-02   3.49% 
    2.600000      5.400000      8.000000    8.765387e-04    9.227437e-04   5.27% 
    3.400000      4.600000      8.000000    4.784905e-04    5.218111e-04   9.05% 
    4.000000      4.000000      8.000000    5.069130e-04    5.518713e-04   8.87% 
    6.000000      6.000000     12.000000    2.434045e-04    2.508132e-04   3.04% 
    2.500000      2.500000      2.500000    2.108092e-01    2.107686e-01   0.02% 
    2.750000      2.750000      2.750000    1.519498e-01    1.519081e-01   0.03% 
    3.500000      3.500000      3.500000    3.773804e-02    3.767396e-02   0.17% 
    3.670000      3.670000      3.670000    2.589056e-02    2.583053e-02   0.23% 
    4.000000      4.000000      4.000000    1.178391e-02    1.173633e-02   0.40% 
    4.500000      4.500000      4.500000    3.086967e-03    3.058623e-03   0.92% 
    5.000000      5.000000      5.000000    6.197784e-04    6.043764e-04   2.49% 
    5.200000      5.200000      5.200000    2.752312e-04    2.632580e-04   4.35% 
    5.600000      5.600000      5.600000   -4.580171e-06   -1.184173e-05  158.54% 
    6.500000      6.500000      6.500000   -5.993451e-05   -6.245727e-05   4.21% 
    6.670000      6.670000      6.670000   -5.381348e-05   -5.590808e-05   3.89% 
    7.000000      7.000000      7.000000   -4.196523e-05   -4.344431e-05   3.52% 
    7.330000      7.330000      7.330000   -3.200869e-05   -3.307165e-05   3.32% 
    8.000000      8.000000      8.000000   -1.841296e-05   -1.898663e-05   3.12% 
    8.330000      8.330000      8.330000   -1.417928e-05   -1.461325e-05   3.06% 
    9.000000      9.000000      9.000000   -8.604765e-06   -8.861258e-06   2.98% 
   10.000000     10.000000     10.000000   -4.391533e-06   -4.520403e-06   2.93% 
   11.000000     11.000000     11.000000   -2.408061e-06   -2.478321e-06   2.92% 
   11.100000     11.100000     11.100000   -2.275227e-06   -2.341560e-06   2.92% 
   14.000000     14.000000     14.000000   -5.380508e-07   -5.534114e-07   2.85% 
   18.000000     18.000000     18.000000   -1.152873e-07   -1.187938e-07   3.04% 
    8.000000      8.000000      2.500000   -4.811643e-04   -4.922976e-04   2.31% 
    8.000000      8.000000      3.070000   -2.196721e-04   -2.276142e-04   3.62% 
    6.560000      6.560000      3.750000   -1.190656e-04   -1.304044e-04   9.52% 
    8.000000      8.000000      4.800000   -9.544632e-05   -9.891100e-05   3.63% 
    4.600000      4.600000      4.920000    1.653026e-03    1.630724e-03   1.35% 
    7.560000      7.560000      5.430000   -7.476999e-05   -7.744674e-05   3.58% 
    6.200000      6.200000      5.500000   -7.046979e-05   -7.538193e-05   6.97% 
    4.700000      4.700000      6.200000    1.907047e-04    1.775749e-04   6.88% 
    5.300000      5.300000      6.200000   -2.211056e-05   -2.986829e-05  35.09% 
    8.790000      8.790000      6.630000   -2.698957e-05   -2.781873e-05   3.07% 
    9.380000      9.380000      7.880000   -1.157252e-05   -1.191636e-05   2.97% 
    6.350000      6.350000      9.530000   -4.008409e-05   -4.128145e-05   2.99% 
    9.000000      9.000000     10.600000   -7.212711e-06   -7.422990e-06   2.92% 
    6.000000      6.000000     11.590000    1.775393e-04    1.830204e-04   3.09% 
    2.967509      2.967509      5.000000    8.586250e-03    8.549765e-03   0.42% 
    3.264260      3.264260      5.500000    3.206641e-03    3.182879e-03   0.74% 
    3.561011      3.561011      6.000000    1.111576e-03    1.098101e-03   1.21% 
    3.857762      3.857762      6.500000    3.526225e-04    3.462259e-04   1.81% 
    4.154513      4.154513      7.000000    1.038766e-04    1.016198e-04   2.17% 
    4.451264      4.451264      7.500000    3.287440e-05    3.265899e-05   0.66% 
    4.748015      4.748015      8.000000    1.632293e-05    1.691110e-05   3.60% 
    5.044765      5.044765      8.500000    1.326064e-05    1.403651e-05   5.85% 
    5.341516      5.341516      9.000000    1.213177e-05    1.284075e-05   5.84% 
    5.638267      5.638267      9.500000    1.062174e-05    1.118680e-05   5.32% 
    5.935018      5.935018     10.000000    8.763697e-06    9.185719e-06   4.82% 
    6.231769      6.231769     10.500000    6.909959e-06    7.214477e-06   4.41% 
    6.528520      6.528520     11.000000    5.284826e-06    5.499652e-06   4.06% 
    6.825271      6.825271     11.500000    3.966881e-06    4.118501e-06   3.82% 
    7.122022      7.122022     12.000000    2.948193e-06    3.054467e-06   3.60% 
    7.418773      7.418773     12.500000    2.183679e-06    2.259873e-06   3.49% 
    7.715524      7.715524     13.000000    1.619570e-06    1.673218e-06   3.31% 
    8.012274      8.012274     13.500000    1.206762e-06    1.245070e-06   3.17% 
    8.309025      8.309025     14.000000    9.052527e-07    9.331474e-07   3.08% 
    8.605776      8.605776     14.500000    6.844589e-07    7.051605e-07   3.02% 
    8.902527      8.902527     15.000000    5.219096e-07    5.374492e-07   2.98% 
    9.199278      9.199278     15.500000    4.013608e-07    4.131398e-07   2.93% 
    9.496029      9.496029     16.000000    3.112188e-07    3.194008e-07   2.63% 
    9.792780      9.792780     16.500000    2.432359e-07    2.490006e-07   2.37% 
   10.089531     10.089531     17.000000    1.915305e-07    1.954918e-07   2.07% 
   10.386282     10.386282     17.500000    1.518832e-07    1.545478e-07   1.75% 
   10.683033     10.683033     18.000000    1.212459e-07    1.230138e-07   1.46% 
   10.979784     10.979784     18.500000    9.739641e-08    9.845695e-08   1.09% 
   11.276534     11.276534     19.000000    7.871291e-08    7.934341e-08   0.80% 
   11.573285     11.573285     19.500000    6.397203e-08    6.432415e-08   0.55% 
   11.870036     11.870036     20.000000    5.224675e-08    5.241732e-08   0.33%
